Method of virtual sources using on-surface radiation conditions for the Helmholtz equation

We develop a novel method of virtual sources to formulate boundary integral equations for exterior wave propagation problems. However, by contrast to classical boundary integral formulations, we displace the singularity of the Green's function by a small distance $h>0$. As a result, the discretization can be performed on the actual physical boundary with continuous kernels so that any naive quadrature scheme can be used to approximate integral operators. Using on-surface radiation conditions, we combine single- and double-layer potential representations of the solution to arrive at a well-conditioned system upon discretization. The virtual displacement parameter $h$ controls the conditioning of the discrete system. We provide mathematical guidance to choose $h$, in terms of the wavelength and mesh refinements, in order to strike a balance between accuracy and stability. Proof-of-concept implementations are presented, including piecewise linear and isogeometric element formulations in two- and three-dimensional settings. We observe exceptionally well-behaved spectra, and solve the corresponding systems using matrix-free GMRES iterations. The results are compared to analytical solutions for canonical problems. We conclude that the proposed method leads to accurate solutions and good stability for a wide range of wavelengths and mesh refinements.

==> myDiaryFile.txt <==
 --------------------------------------------------- 
Figures_for_paper/Spectrum_Pade=4_K=4_PPW=12_bb=1 
Spectral radius = 1.3214 	 realized by lambda = 1.3196e+00 + -6.9363e-02 i 
Spectral inverse radius = 1.5692 	 realized by lambda = 1.5690e+00 + -2.9149e-02 i 
Condition Number of V = 4.6634e+01 
Condition Number = 9.6698e+01 
 --------------------------------------------------- 
Figures_for_paper/Spectrum_Pade=4_K=4_PPW=24_bb=1 
Spectral radius = 1.3311 	 realized by lambda = 1.3310e+00 + 1.6207e-02 i 
Spectral inverse radius = 1.9817 	 realized by lambda = 1.7895e+00 + 8.5141e-01 i 
Condition Number of V = 2.2812e+03 
Condition Number = 6.0175e+03 
 --------------------------------------------------- 
Figures_for_paper/Spectrum_Pade=4_K=4_PPW=48_bb=1 
Spectral radius = 1.3100 	 realized by lambda = 1.3097e+00 + 2.9026e-02 i 
Spectral inverse radius = 3.5641 	 realized by lambda = 3.2531e+00 + 1.4560e+00 i 
Condition Number of V = 2.4673e+09 
Condition Number = 1.1520e+10 
 --------------------------------------------------- 
Figures_for_paper/Spectrum_Pade=4_K=4_PPW=96_bb=1 
Spectral radius = 1.3148 	 realized by lambda = 1.3142e+00 + 3.7120e-02 i 
Spectral inverse radius = 4.9700 	 realized by lambda = 4.8009e+00 + 1.2853e+00 i 
Condition Number of V = 2.3153e+08 
Condition Number = 1.5129e+09 

 --------------------------------------------------- 
Figures_for_paper/Spectrum_Pade=4_K=8_PPW=12_bb=1 
Spectral radius = 1.2681 	 realized by lambda = 1.2639e+00 + -1.0322e-01 i 
Spectral inverse radius = 1.5209 	 realized by lambda = 1.5197e+00 + 5.9799e-02 i 
Condition Number of V = 1.0142e+02 
Condition Number = 1.9561e+02 

 --------------------------------------------------- 
Figures_for_paper/Spectrum_Pade=4_K=16_PPW=12_bb=1 
Spectral radius = 1.2960 	 realized by lambda = 1.2872e+00 + -1.5074e-01 i 
Spectral inverse radius = 1.6007 	 realized by lambda = 1.5991e+00 + 7.1798e-02 i 
Condition Number of V = 2.3819e+02 
Condition Number = 4.9413e+02 

 --------------------------------------------------- 
Figures_for_paper/Spectrum_Pade=4_K=32_PPW=12_bb=1 
Spectral radius = 1.3629 	 realized by lambda = 1.3523e+00 + -1.6969e-01 i 
Spectral inverse radius = 1.6410 	 realized by lambda = 1.6392e+00 + 7.6869e-02 i 
Condition Number of V = 4.7458e+02 
Condition Number = 1.0614e+03 


